A Combinatorial Approach to Rauzy-type Dynamics III: The Sliding Dynamics, Diameter and Algorithm

Rauzy-type dynamics are group actions on a collection of combinatorial objects. The first and best known example (the Rauzy dynamics) concerns an action on permutations, associated to interval exchange transformations (IET) for the Poincar\'e map on compact orientable translation surfaces. The equivalence classes on the objects induced by the group action have been classified by Kontsevich and Zorich in [KZ03] and correspond bijectively to the connected components of the strata of the moduli space of abelian differentials. In a paper [Boi14] Boissy proposed a Rauzy-type dynamics that acts on a subset of the permutations (the standard permutations) and conjectured that the Rauzy classes of this dynamics are exactly the Rauzy classes of the Rauzy dynamics restricted to standard permutations. In this paper, we apply the labelling method introduced in [D18] to classify this dynamics thus proving Boissy's conjecture. Finally, this paper conclude our serie of three papers on the study of the Rauzy dynamics by presenting two new results on the Rauzy classes: An quadratic algorithm for outputting a path between two connected permutations and a tight $\Theta(n)$ bound on the diameter of the Rauzy classes for the alternating distance.

==> P07_bound/figure/fig_matrix_dyna_1.pgf <==
\begin{tikzpicture}
\draw (0,0) rectangle (4,4);
\draw (.2,1) [fill,color=black!80] circle (.15);
\draw (2,3.8) [fill,color=black!80] circle (.15);
\draw (.4,1.2) rectangle (1.8,3.6);
\draw (.4,0) rectangle (1.8,.8);
\draw (2.2,1.2) rectangle (4,3.6);
\draw (2.2,0) rectangle (4,.8);

\node[scale=1.5] at (1.1,2.5) {A};
\node[scale=1.5] at (3.1,2.5) {B};

\node[scale=1.5] at (1.1,.38) {C};
\node[scale=1.5] at (3.1,.38) {D};

\end{tikzpicture}


==> P07_bound/figure/fig_matrix_dyna_2_L.pgf <==

\begin{tikzpicture}
\draw (0,0) rectangle (4,4);
\draw (.2,1) [fill,color=black!80] circle (.15);
\draw (2,1.4) [fill,color=black!80] circle (.15);
\draw (0,1.2)--(4,1.2);
\draw (.4,0) rectangle (1.8,.8);
\draw (2.2,0) rectangle (4,.8);
\begin{scope}[yshift=.4cm]
\draw (.4,1.2) rectangle (1.8,3.6);
\draw (2.2,1.2) rectangle (4,3.6);
\node[scale=1.5] at (1.1,2.5) {A};
\node[scale=1.5] at (3.1,2.5) {B};
\end{scope}
\node[scale=1.5] at (1.1,.38) {C};
\node[scale=1.5] at (3.1,.38) {D};

\end{tikzpicture}

==> P07_bound/figure/fig_matrix_dyna_3_R.pgf <==


\begin{tikzpicture}
\draw (0,0) rectangle (4,4);
\draw (1.6,1) [fill,color=black!80] circle (.15);
\draw (2,3.8) [fill,color=black!80] circle (.15);
\draw (1.78,0)--(1.78,4);
\draw (2.2,1.2) rectangle (4,3.6);
\draw (2.2,0) rectangle (4,.8);

\node[scale=1.5] at (3.1,2.5) {B};
\node[scale=1.5] at (3.1,.38) {D};

\begin{scope}[xshift=-.4cm]
\node[scale=1.5] at (1.1,2.5) {A};
\draw (.4,1.2) rectangle (1.8,3.6);
\draw (.4,0) rectangle (1.8,.8);
\node[scale=1.5] at (1.1,.38) {C};
\end{scope}

\end{tikzpicture}
